Predictions of the 21cm global signal in the JWST and ALMA era

We calculate the redshift evolution of the global 21cm signal in the first billion years using a semi-analytic galaxy formation model, DELPHI, that jointly tracks the assembly of dark matter halos and their constituent baryons including the impact of supernova feedback and dust enrichment. Employing only two redshift- and mass-independent free parameters, our model predicts galaxy populations in accord with data from both the James Webb Space Telescope (JWST) and the Atacama Large Millimetre Array (ALMA) at $z \sim 5-12$. In addition to this ``fiducial" model, which fully incorporates the impact of dust attenuation, we also explore an unphysical ``maximal" model wherein galaxies can convert a 100\% of their gas into stars instantaneously (and supernova feedback is ignored) required to explain JWST data at $z >=13$. We also explore a wide range of values for our {\it 21cm} parameters that include the impact of X-ray heating ($f_{\rm X,h} =0.02-2.0$) and the escape fraction of Lyman Alpha photons ($f_\alpha = 0.01-1.0$). Our key findings are: (i) the fiducial model predicts a global 21cm signal which reaches a minimum brightness temperature of $ T_{\rm b, min}\sim -215$ mK at a redshift $z_{\rm min} \sim 14$; (ii) since the impact of dust on galaxy properties (such as the star formation rate density) only becomes relevant at $z <= 8$, dust does not have a sensible impact on the global 21cm signal; (iii) the ``maximal" model predicts $T_{\rm b, min}= -210$ mK as early as $z_{\rm min} \sim 18$; (iv) galaxy formation and 21cm parameters have a degenerate impact on the global 21cm signal. A combination of the minimum temperature and its redshift will therefore be crucial in constraining galaxy formation parameters and their coupling to the 21cm signal at these early epochs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
